Intermediate Layer Classifiers for OOD generalization

Deep classifiers are known to be sensitive to data distribution shifts, primarily due to their reliance on spurious correlations in training data. It has been suggested that these classifiers can still find useful features in the network's last layer that hold up under such shifts. In this work, we question the use of last-layer representations for out-of-distribution (OOD) generalisation and explore the utility of intermediate layers. To this end, we introduce \textit{Intermediate Layer Classifiers} (ILCs). We discover that intermediate layer representations frequently offer substantially better generalisation than those from the penultimate layer. In many cases, zero-shot OOD generalisation using earlier-layer representations approaches the few-shot performance of retraining on penultimate layer representations. This is confirmed across multiple datasets, architectures, and types of distribution shifts. Our analysis suggests that intermediate layers are less sensitive to distribution shifts compared to the penultimate layer. These findings highlight the importance of understanding how information is distributed across network layers and its role in OOD generalisation, while also pointing to the limits of penultimate layer representation utility. Code is available at https://github.com/oshapio/intermediate-layer-generalization

==> assets/images/all_datasets_percentage.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{376.12177277bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32781272)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{all_datasets_percentage.pdf}}%
    \put(0.07153987,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{all_datasets_percentage.pdf}}%
    \put(0.14842387,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}37\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{all_datasets_percentage.pdf}}%
    \put(0.23948186,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{all_datasets_percentage.pdf}}%
    \put(0.29451194,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{all_datasets_percentage.pdf}}%
    \put(0.03565999,0.22415066){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}85\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{all_datasets_percentage.pdf}}%
    \put(0.03565999,0.25414279){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}90\%\end{tabular}}}}%
    \put(0.02170175,0.23176919){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}WGA\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{all_datasets_percentage.pdf}}%
    \put(0.30397617,0.28816465){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}93.6\%\end{tabular}}}}%
    \put(0.15189681,0.30411694){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Waterbirds\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{all_datasets_percentage.pdf}}%
    \put(0.38699447,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{all_datasets_percentage.pdf}}%
    \put(0.44181442,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}27\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{all_datasets_percentage.pdf}}%
    \put(0.50835678,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}54\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{all_datasets_percentage.pdf}}%
    \put(0.6124181,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{all_datasets_percentage.pdf}}%
    \put(0.35356614,0.21310236){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{all_datasets_percentage.pdf}}%
    \put(0.35356614,0.27095501){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}90\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{all_datasets_percentage.pdf}}%
    \put(0.62188232,0.28816465){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}90.7\%\end{tabular}}}}%
    \put(0.48731309,0.30411694){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CelebA\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{all_datasets_percentage.pdf}}%
    \put(0.93032425,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{all_datasets_percentage.pdf}}%
    \put(0.70271528,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{all_datasets_percentage.pdf}}%
    \put(0.78255617,0.18638246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}36\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{all_datasets_percentage.pdf}}%
    \put(0.67147232,0.23037491){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{all_datasets_percentage.pdf}}%
    \put(0.67147232,0.27077884){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{all_datasets_percentage.pdf}}%
    \put(0.93978848,0.28816465){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}79.6\%\end{tabular}}}}%
    \put(0.78243323,0.30411694){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MultiCelebA\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{all_datasets_percentage.pdf}}%
    \put(0.178473,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{all_datasets_percentage.pdf}}%
    \put(0.29451194,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{all_datasets_percentage.pdf}}%
    \put(0.11791945,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{all_datasets_percentage.pdf}}%
    \put(0.07454478,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\%\end{tabular}}}}%
    \put(0.1639441,0.01289476){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\% of data\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{all_datasets_percentage.pdf}}%
    \put(0.03565999,0.06846084){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}70\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{all_datasets_percentage.pdf}}%
    \put(0.03565999,0.09245885){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{all_datasets_percentage.pdf}}%
    \put(0.03565999,0.11645687){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}90\%\end{tabular}}}}%
    \put(0.02170175,0.06754544){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Accuracy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{all_datasets_percentage.pdf}}%
    \put(0.30397617,0.14076558){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}95.9\%\end{tabular}}}}%
    \put(0.16641587,0.15671786){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CMNIST\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{all_datasets_percentage.pdf}}%
    \put(0.6124181,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{all_datasets_percentage.pdf}}%
    \put(0.4237149,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{all_datasets_percentage.pdf}}%
    \put(0.38130909,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\%\end{tabular}}}}%
    \put(0.48185026,0.01289476){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\% of data\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{all_datasets_percentage.pdf}}%
    \put(0.35356614,0.07388406){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}65\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{all_datasets_percentage.pdf}}%
    \put(0.35356614,0.09862658){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}70\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{all_datasets_percentage.pdf}}%
    \put(0.35356614,0.12336911){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{all_datasets_percentage.pdf}}%
    \put(0.62188232,0.14076558){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}76.2\%\end{tabular}}}}%
    \put(0.47217089,0.15671786){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CIFAR-10C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{all_datasets_percentage.pdf}}%
    \put(0.74162106,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{all_datasets_percentage.pdf}}%
    \put(0.70793497,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{all_datasets_percentage.pdf}}%
    \put(0.93032425,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{all_datasets_percentage.pdf}}%
    \put(0.79006391,0.03898338){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\%\end{tabular}}}}%
    \put(0.79975641,0.01289476){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\% of data\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{all_datasets_percentage.pdf}}%
    \put(0.67147232,0.08663942){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}30\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{all_datasets_percentage.pdf}}%
    \put(0.67147232,0.11510202){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{all_datasets_percentage.pdf}}%
    \put(0.93978848,0.14076558){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}45.6\%\end{tabular}}}}%
    \put(0.78415726,0.15671786){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CIFAR-100C\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{all_datasets_percentage.pdf}}%
    \put(0.47306352,0.12769565){\rotatebox{4.1632541}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Best layer\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{all_datasets_percentage.pdf}}%
    \put(0.49723088,0.10805095){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Last layer\end{tabular}}}}%
  \end{picture}%
\endgroup%

